3-Dimensional Sonic Phase-invariant Echo Localization

Parallax and Time-of-Flight (ToF) are often regarded as complementary in robotic vision where various light and weather conditions remain challenges for advanced camera-based 3-Dimensional (3-D) reconstruction. To this end, this paper establishes Parallax among Corresponding Echoes (PaCE) to triangulate acoustic ToF pulses from arbitrary sensor positions in 3-D space for the first time. This is achieved through a novel round-trip reflection model that pinpoints targets at the intersection of ellipsoids, which are spanned by sensor locations and detected arrival times. Inter-channel echo association becomes a crucial prerequisite for target detection and is learned from feature similarity obtained by a stack of Siamese Multi-Layer Perceptrons (MLPs). The PaCE algorithm enables phase-invariant 3-D object localization from only 1 isotropic emitter and at least 3 ToF receivers with relaxed sensor position constraints. Experiments are conducted with airborne ultrasound sensor hardware and back this hypothesis with quantitative results.

==> reviewers/CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

The reviewers considered that the paper is well organized
and presented an interesting approach. But they raised some
concerns especially regarding the experimental section.
They mention that the paper should include the following:

* More details about the experimental setup. 

* A larger number of ablation studies considering different
components of the methodology.

* A comparison with other methods from the literature.


----------------------------------------
Comments on Video Attachment:

The video could be better organized, focusing on the
paper's contributions, methodology, and results
Comments to author (Editor)
================================

The authors should consider the reviewers comments to
improve their research work.


----------------------------------------
Comments on Video Attachment:

Marginal

==> reviewers/Review22047.txt <==
Reviewer 2 of ICRA 2023 submission 2133

Comments to the author
======================

The approach showcases a Siamese-style network training
approach on handcrafted echo features to detect echoes,
associate them across sensors and finally infer their
direction of arrival and distance of a reflector.

In general, the presentation is very detailed,
understandable and the approach seems straightforward and
promising. Potentially it is a direction complementary to
end-to-end network approaches to investigate. 

Positive is also the high performance on detecting the
reflectors, held by a robot arm.

The paper has several smaller weaknesses. 
In Figure 5, the transmitter is in the center, in Figure 1
the center (0) is marked as sensor (blue circle), so it's
probably the transducer. 
Figure 5 is a bit hard to look at. Less dense lines, but
thicker, could have helped. 
Figure 7 shows the UAV experiments and also that those seem
to work poorly. Possibly, for the sake of presentation, the
paper could support itself completely without the UAV
tracking. Maybe tracing the robot arm during a manipulation
task would have been an easier task and could be motivated
with manipulation of search and rescure robots in dark or
messy environments. How does this method fare if the robot
arm is completely outside of this kind of grid during
testing? Have the MLPs learned to predict in the coarseness
of the grid? There are quite a few questions unanswered.


A larger issue is the lack of comparison to any other
approach or method. Even though there is not yet much work
on echo-localization with machine learning, there is
extensive work on direction of arrival estimation which
could be adjusted for a comparison. The signal part could
be separated from the echo in the input data and that
treated as a DOA problem, to be investigated with an
end-to-end deep learning approach for comparison.

Further ablations would help judge the influence of the
parts. How much do the handcrafted input features
contribute to the approach? Historically, deep learning
often had an edge over other methods when it was able to
build it's own feature encoding of the input. How would
this method perform with spectrograms and convolutions
instead without using the MEMG model? 
The problem of Echo correspondence sounds also like a
signature case for GCC-Phat Cross Correlation Features.
Insight into this could be more useful than the UAV
experiments which seem to be in a too early stage.

In summary, the paper shows a very interesting approach
which should be discussed in the community and that is the
reason for my acceptance rating. 
However, it falls short of ablating its components, provide
a comparison to any existing method and the presentation of
the paper should be improved. 

I did not include this in my rating at all but I am
wondering why this paper has only one author. 
Such a large work is usually a collaboration of several who
could have helped pointing out improvements in the
presentation or advise against using the UAV study,
especially in the video. The video made me seriously doubt
the method works at all when I started reading but got
convinced of its value after. Other reviewers could be put
off if they see the video first.

Comments on the Video Attachment
================================

The video should be ideally self-complete. There is a
glimpse of motivation of the general goal and then it jumps
right into showcasing test runs. The outline at the end
should come before the UAV runs to prepare the viewer. Even
if the paper was read bef

==> reviewers/Review24627.txt <==
Reviewer 3 of ICRA 2023 submission 2133

Comments to the author
======================

The paper presents an interesting approach to echolocation
based on a round-trip reflection model that determines the
target location as the intersection of ellipsoids spanned
by sensor locations based on detected ToA. As per the
author's own words, this paper reports on the initial
stages of a method that may become useful in the future in
applications where well-established computer vision
techniques would fail.

With the advent of lidars in the early nineties, the
widespread use of ultrasound sensors in robotics reduced
dramatically, especially due to the richness of details and
speed. However, as the literature review of this paper
shows, the research efforts in this area continued through
the years with some interesting results.

The article is well organized and well written with minor
typographical mistakes. It clearly lays out the theoretical
framework of the proposed model, but it is beneficial to
read his other paper on the subject for the sake of
completeness. The author brings forth some of the model's
shortcomings regarding sensor positioning and hardware
impact on the results.

As to experimental results, it would be important to report
on the setup as far as the environmental acoustic
conditions are concerned. It is not clear how much other
noise sources would impact the results. Also, how do the
object's shape and material impact detection and precision?
Did the location error on the drone experiment due to the
harmonics of the propeller's noise? How does the model deal
with multiple moving targets?


Comments on the Video Attachment
================================

The video spent 25''of a total of ~2' with motivation for
acoustic echolocation. It would be more instructive if it
brought forth more information on the sensor and the
experiments with the manipulator, as well as with the full
pipeline of the system.

==> reviewers/iThenticateScanResult.txt <==
ICRA 2023 has access to the CrossCheck database. Read more about the
CrossCheck initiative to prevent scholarly and professional plagiarism
at http://www.crossref.org/crosscheck.html.

Submission 2133 received a cumulative similarity score 12%.

For more information about the scan, log in at
https://ras.papercept.net with your PIN 336289 and password, enter your
ICRA 2023 author workspace, and select the option 'Inspect the reviews
and decision letter' under 'Choose an option...' for submission 2133.

Similarity scores and scan reports are generated by an external
provider (iThenticate) and not by the conference.

The scan reports are stored on the iThenticate servers and not
downloaded to the conference submission system servers. Eventually the
reports are deleted from the iThenticate servers at a time determined
by conference and provider policy, after which they are no longer
available.

Please check the on-line report to understand how the similarity score
was determined and which sections of your paper may need changes.

The score and report are provided to assist you in revising your
manuscript, if necessary.

The conference will not be able to provide you a score or a report for
the revised manuscript.
